The Alignment of the Spheres: Globally-Optimal Spherical Mixture Alignment for Camera Pose Estimation

Determining the position and orientation of a calibrated camera from a single image with respect to a 3D model is an essential task for many applications. When 2D-3D correspondences can be obtained reliably, perspective-n-point solvers can be used to recover the camera pose. However, without the pose it is non-trivial to find cross-modality correspondences between 2D images and 3D models, particularly when the latter only contains geometric information. Consequently, the problem becomes one of estimating pose and correspondences jointly. Since outliers and local optima are so prevalent, robust objective functions and global search strategies are desirable. Hence, we cast the problem as a 2D-3D mixture model alignment task and propose the first globally-optimal solution to this formulation under the robust $L_2$ distance between mixture distributions. We search the 6D camera pose space using branch-and-bound, which requires novel bounds, to obviate the need for a pose estimate and guarantee global optimality. To accelerate convergence, we integrate local optimization, implement GPU bound computations, and provide an intuitive way to incorporate side information such as semantic labels. The algorithm is evaluated on challenging synthetic and real datasets, outperforming existing approaches and reliably converging to the global optimum.

==> synthetic_n_bpnp.dat <==
20	0.010256	0.21554	0.094145	0.92
40	0.0096838	0.19144	0.20941	0.8
60	0.0072313	0.21966	0.88605	0.8
80	0.0077098	0.18827	2.4086	0.8
100	0.0087058	0.15101	3.3759	0.68


==> synthetic_n_gopac.dat <==
20	0.01675	0.366	0.65232	1
40	0.012731	0.31294	2.1162	1
60	0.01774	0.51509	2.6955	1
80	0.022528	0.51394	4.033	1
100	0.019662	0.52117	4.4656	1


==> synthetic_n_gosma.dat <==
20	0.035306	0.52438	0.49292	1	0.02743	0.3096	0.53872	1
40	0.04027	0.84658	2.0101	1	0.022459	0.22019	2.1837	1
60	0.043417	0.8774	8.2918	1	0.023746	0.20453	8.3783	1
80	0.041181	0.69875	20.001	1	0.02461	0.2166	20.328	1
100	0.050689	1.0661	40.444	1	0.024444	0.25242	40.825	1


==> synthetic_n_ransac.dat <==
20	0.0153	0.67673	0.91933	1
40	0.02372	0.61881	15.362	1
60	0.018963	0.51419	32.134	1
80	0.033291	0.88376	94.09	0.88
100	0.064096	1.6337	119.99	0.52


==> synthetic_n_softposit.dat <==
20	0.012759	0.26171	0.45326	0.68
40	0.0060141	0.15974	0.87784	0.8
60	0.36052	11.269	2.2214	0.48
80	0.0047853	0.12816	6.9987	0.68
100	0.0047713	0.13097	9.2836	0.6


==> synthetic_w23d_bpnp.dat <==
0	0.0082491	0.21627	0.36251	0.84
0.25	0.01006	0.20893	0.89318	0.76
0.5	0.0099085	0.24278	1.4017	0.8
0.75	0.01118	0.27843	1.6904	0.72
1	0.45766	10.801	1.8346	0.32


==> synthetic_w23d_gopac.dat <==
0	0.013949	0.30939	1.4462	1
0.25	0.0060418	0.21248	33.317	1
0.5	0.0094651	0.3118	372.88	1
0.75	0.024841	0.64075	110.31	1
1	0.021279	0.69947	99.766	1


==> synthetic_w23d_gosma.dat <==
0	0.022487	0.29002	2.3589	1	0.022487	0.28225	2.6061	1
0.25	0.020502	0.3	7.6196	1	0.020502	0.33796	7.737	1
0.5	0.032287	0.68092	20.727	1	0.032287	0.67852	20.954	1
0.75	0.041162	0.76418	37.329	1	0.041023	0.76418	37.607	1
1	0.029679	0.66744	87.128	1	0.02969	0.66744	87.653	1


==> synthetic_w23d_ransac.dat <==
0	0.020763	0.63665	5.2287	1
0.25	0.015189	0.43116	120.01	1
0.5	0.046504	1.4095	120.01	0.72
0.75	2.7637	105.81	120.02	0.28
1	3.7268	120.05	120.02	0.04


==> synthetic_w23d_softposit.dat <==
0	0.0084765	0.20154	0.81331	0.76
0.25	0.010011	0.27331	1.1127	0.52
0.5	0.020254	0.43995	2.1309	0.52
0.75	1.7408	41.104	2.2878	0.44
1	2.3531	62.275	2.891	0.16


==> synthetic_w2d_bpnp.dat <==
0	0.0082491	0.21627	0.32485	0.84
0.25	0.0090002	0.2498	0.241	0.72
0.5	0.013447	0.28818	0.33037	0.88
0.75	0.0096318	0.29972	0.82474	0.88
1	0.011011	0.22519	0.56141	0.8


==> synthetic_w2d_gopac.dat <==
0	0.0090551	0.22567	1.3883	1
0.25	0.0081139	0.24581	18.401	1
0.5	0.016817	0.5583	71.187	1
0.75	0.015331	0.54905	247.95	1
1	0.022152	0.53973	166.7	1


==> synthetic_w2d_gosma.dat <==
0	0.029935	0.33755	1.5468	1	0.02714	0.33599	1.6451	1
0.25	0.027613	0.42766	2.5066	1	0.023235	0.32964	2.5878	1
0.5	0.029844	0.54144	2.9459	1	0.025092	0.42234	2.9801	1
0.75	0.035106	0.70079	3.5794	1	0.033048	0.654	3.5928	1
1	0.036743	0.75953	4.9611	1	0.034797	0.7144	5.1111	1


==> synthetic_w2d_ransac.dat <==
0	0.021659	0.58761	4.5796	1
0.25	0.01464	0.35136	120.02	1
0.5	0.065131	1.2985	120.01	0.56
0.75	2.4802	74.691	120.01	0.28
1	3.1865	91.06	120.02	0.2


==> synthetic_w2d_softposit.dat <==
0	0.0084765	0.20154	0.77621	0.76
0.25	0.0069368	0.22203	0.76119	0.56
0.5	0.0093626	0.23707	0.93501	0.56
0.75	0.013776	0.38261	1.4949	0.52
1	0.67021	20.131	1.7205	0.44


==> synthetic_w3d_bpnp.dat <==
0	0.0082491	0.21627	0.33537	0.84
0.25	0.013915	0.27841	0.71264	0.84
0.5	0.014384	0.28581	0.78602	0.64
0.75	0.056504	1.0106	0.81497	0.6
1	0.03402	0.71275	1.0206	0.56


==> synthetic_w3d_gopac.dat <==
0	0.0095705	0.23995	1.424	1
0.25	0.015107	0.50048	1.7179	1
0.5	0.012876	0.35928	1.6964	1
0.75	0.027741	0.61725	1.7098	1
1	0.028721	0.6354	1.7079	1


==> synthetic_w3d_gosma.dat <==
0	0.029935	0.33755	1.5467	1	0.02714	0.33599	1.6463	1
0.25	0.030145	0.41287	2.9977	1	0.02714	0.35318	3.0249	1
0.5	0.035061	0.49497	6.0486	1	0.03143	0.41111	6.1312	1
0.75	0.042137	0.75596	8.0487	1	0.036795	0.67793	8.3054	1
1	0.04351	0.72353	8.9066	1	0.035827	0.63946	9.1728	1


==> synthetic_w3d_ransac.dat <==
0	0.019075	0.53608	4.869	1
0.25	0.01679	0.51155	11.399	1
0.5	0.020556	0.6095	23.236	1
0.75	0.028574	0.88067	71.975	0.8
1	0.03582	0.89609	89.731	0.8


==> synthetic_w3d_softposit.dat <==
0	0.0084765	0.20154	0.7968	0.76
0.25	0.0089909	0.26223	0.97365	0.6
0.5	0.54495	20.709	0.83986	0.44
0.75	1.3679	31.027	0.95856	0.4
1	0.0082576	0.28555	1.2234	0.6

